A study of gamma-ray emission from OJ 287 using Fermi-LAT from 2015-2023

We search for gamma-ray emission from OJ287 in the energy range from 0.1-300 GeV during 2015-2023, in coincidence with an extensive observing campaign to monitor the optical flux variability and polarization, as discussed in arXiv:2311.02372. We present results for eight segments in the aforementioned period, with each segment corresponding to an observing season. We report non-zero gamma-ray flux (with $>10\sigma$ significance) for all the eight segments. The photon and energy flux observed during this period is $\sim 5.2 \times 10^{-8} \rm{ph~cm^{-2}~s^{-1}}$ and $2.75 \times 10^{-5} \rm{MeV~cm^{-2}~s^{-1}}$, respectively, while the SED can be fitted with a power law with a slope of $2.12 \pm 0.02$. The observed luminosity is between $10^{45}-10^{46}$ ergs/sec. Similar to previous works we find a hard cutoff in the gamma-ray spectrum at around 20 GeV. We do not observe any correlations between the peaks in the gamma ray light curves and corresponding optical light cuves in $I$ and $R$ bands, as well as the X-ray light curves from SWIFT between 0.3-10 keV.

==> Img/Segment-6/_luminosity.txt <==
# tmin_mjd tmax_mjd luminosity luminosity_err
5.91075e+04 5.91305e+04 4.30640e+44 4.78106e+30
5.91305e+04 5.91535e+04 3.91879e+45 4.35074e+31
5.91535e+04 5.91765e+04 5.16053e+43 5.72934e+29
5.91995e+04 5.92225e+04 1.27520e+45 1.41576e+31
5.92225e+04 5.92455e+04 1.91191e+45 2.12265e+31
5.92455e+04 5.92685e+04 2.17636e+44 2.41624e+30
5.92685e+04 5.92915e+04 2.15070e+45 2.38775e+31
5.92915e+04 5.93145e+04 2.05752e+45 2.28431e+31
5.93145e+04 5.93375e+04 7.97958e+45 8.85911e+31

